New Physics at the Muon (Synchrotron) Ion Collider: MuSIC for several scales

A Muon (Synchrotron) Ion Collider (MuSIC) can be the successor to the Electron-Ion Collider at Brookhaven National Laboratory, as well as the ideal demonstrator facility for a future multi-TeV Muon Collider. Besides its rich nuclear physics and Standard Model particle physics programs, in this work we show that the MuSIC with a TeV-scale muon beam offers also a unique opportunity to probe New Physics. In particular, the relevant searches have the potential to surpass current experimental limits and explore new regimes of the parameter space for a variety of Beyond the Standard Model scenarios including: lepton-flavor violating leptoquarks, muonphilic vector boson interactions, axion-like particles coupling to photons, and heavy sterile neutrinos. Depending on the particular case, the sensitivity of the searches in the MuSIC may span a wide range of energy scales, namely from sub-GeV particles to the few TeV New Physics mediators. Our analysis demonstrates that the MuSIC can strike a powerful chord in the search for New Physics, thanks to unique combination of features that amplify its capabilities.

==> ana/Chi2_values_LQ_search.csv <==
"{{0.3, 0.3}, 0.1599755352300159}","{{0.3, 0.4}, 0.4814617966879965}","{{0.3, 0.5}, 1.1178197827416132}","{{0.3, 0.6}, 2.199095455600136}","{{0.3, 0.7}, 3.8582833882367646}","{{0.3, 0.8}, 6.22688004601479}","{{0.3, 1}, 13.595477641088646}","{{0.3, 1.2}, 25.249545730885913}","{{0.3, 1.5}, 52.55322472580454}","{{0.3, 2}, 129.43079930599777}"
"{{0.4, 0.3}, 0.4814278332821189}","{{0.4, 0.4}, 1.4221358338608023}","{{0.4, 0.5}, 3.2326517211243293}","{{0.4, 0.6}, 6.227030341947603}","{{0.4, 0.7}, 10.70967320073811}","{{0.4, 0.8}, 16.968645743452264}","{{0.4, 1}, 35.872545946764674}","{{0.4, 1.2}, 64.8574642291896}","{{0.4, 1.5}, 130.67785622826804}","{{0.4, 2}, 309.22399718165866}"
"{{0.5, 0.3}, 1.1176615766036129}","{{0.5, 0.4}, 3.2324753944320657}","{{0.5, 0.5}, 7.196445754826945}","{{0.5, 0.6}, 13.600534754343762}","{{0.5, 0.7}, 22.99546505089642}","{{0.5, 0.8}, 35.886828195527436}","{{0.5, 1}, 73.96063725763248}","{{0.5, 1.2}, 131.0173722108855}","{{0.5, 1.5}, 257.7051875453834}","{{0.5, 2}, 592.3881240149727}"
"{{0.6, 0.3}, 2.198609912443339}","{{0.6, 0.4}, 6.226366927822765}","{{0.6, 0.5}, 13.599932359465921}","{{0.6, 0.6}, 25.27908815106704}","{{0.6, 0.7}, 42.13232174421763}","{{0.6, 0.8}, 64.9392646536999}","{{0.6, 1}, 131.13250134593656}","{{0.6, 1.2}, 228.59328164229134}","{{0.6, 1.5}, 441.3106351753393}","{{0.6, 2}, 992.0767984979273}"
"{{0.7, 0.3}, 3.8570941531190153}","{{0.7, 0.4}, 10.707940038662887}","{{0.7, 0.5}, 22.99348036321708}","{{0.7, 0.6}, 42.13074590617199}","{{0.7, 0.7}, 69.37292185060437}","{{0.7, 0.8}, 105.82530159379876}","{{0.7, 1}, 210.14685344564117}","{{0.7, 1.2}, 361.59077446907844}","{{0.7, 1.5}, 687.6370382934003}","{{0.7, 2}, 1518.3933715283372}"
"{{0.8, 0.3}, 6.224298025522209}","{{0.8, 0.4}, 16.9648750193131}","{{0.8, 0.5}, 35.88220967472657}","{{0.8, 0.6}, 64.93453743501937}","{{0.8, 0.7}, 105.82186899393263}","{{0.8, 0.8}, 160.02173614060376}","{{0.8, 1}, 313.34458048882357}","{{0.8, 1.2}, 533.3426825672527}","{{0.8, 1.5}, 1001.6682339287762}","{{0.8, 2}, 2179.187489629463}"
"{{1, 0.3}, 13.586553430242368}","{{1, 0.4}, 35.85955665811258}","{{1, 0.5}, 73.94408968618035}","{{1, 0.6}, 131.11353101641143}","{{1, 0.7}, 210.12712018263736}","{{1, 0.8}, 313.32700141513834}","{{1, 1}, 599.9874153570214}","{{1, 1.2}, 1003.8266972918248}","{{1, 1.5}, 1848.3430084671413}","{{1, 2}, 3927.219235305293}"
"{{1.2, 0.3}, 25.22555112903723}","{{1.2, 0.4}, 64.82290206243798}","{{1.2, 0.5}, 130.9734742552467}","{{1.2, 0.6}, 228.54162889955248}","{{1.2, 0.7}, 361.5339604012016}","{{1.2, 0.8}, 533.2843471331342}","{{1.2, 1}, 1003.7803665201279}","{{1.2, 1.2}, 1657.358915684293}","{{1.2, 1.5}, 3005.4954593013513}","{{1.2, 2}, 6269.218391252752}"
"{{1.5, 0.3}, 52.474854784093466}","{{1.5, 0.4}, 130.56761501683073}","{{1.5, 0.5}, 257.566175485335}","{{1.5, 0.6}, 441.14722882234776}","{{1.5, 0.7}, 687.4545981603493}","{{1.5, 0.8}, 1001.469731403818}","{{1.5, 1}, 1848.1377601047845}","{{1.5, 1.2}, 3005.320793953963}","{{1.5, 1.5}, 5354.039354698602}","{{1.5, 2}, 10926.499433001522}"
"{{2, 0.3}, 129.08597629848575}","{{2, 0.4}, 308.75527546139426}","{{2, 0.5}, 591.8090369819514}","{{2, 0.6}, 991.4013926595386}","{{2, 0.7}, 1517.634791527111}","{{2, 0.8}, 2178.362040976182}","{{2, 1}, 3926.303967601035}","{{2, 1.2}, 6268.283254899996}","{{2, 1.5}, 10925.64557334618}","{{2, 2}, 21683.975936605195}"


==> ana/MuSIC_ALP_displaced_400.dat <==
0.1	0.006168366489805116
0.16	0.001978717137539663
0.25	0.0007542150482682749
0.4	0.00024077203122985466
0.63	0.00007394427002729219
1.	0.00001742037708689436
1.1	0.000012175596664646848
1.2	7.2238986128578665e-6
1.2	2.5854645566068384e-6
1.1	1.5129929383417924e-6
1.	1.244514383327549e-6
0.63	9.70530220620772e-7
0.4	1.0242457329841775e-6
0.25	1.2873746104229216e-6
0.16	2.2598713330691956e-6
0.1	3.6337081177049154e-6

==> ana/MuSIC_ALP_prompt_400.dat <==
0.1	0.00009606513777754325
0.16	0.00007519344145227085
0.25	0.00005758142795929631
0.4	0.000043264450794704616
0.63	0.000033051581772846524
1.	0.000025306129522406036
1.6	0.000019388179545501657
2.5	0.000014908661124706638
4.	0.00001205445371126075
6.3	0.00001009030525947803
10.	8.563424773647221e-6
16.	7.493937047047162e-6
25.	6.7712456896013744e-6
40.	6.2920799448390585e-6
63.	6.370197751730892e-6
100.	0.000011923484929316187
120.	0.00002094470234567912
140.	0.00004067935754897095
150.	0.00006002223028705011
160	0.00009347795162049275
180.	0.0002975776087643665
200.	0.0034760910751874784

==> ana/MuSIC_bound_400fb_a.dat <==
1.	1.5017964156044867e-7
5.	1.532729061053985e-7
10.	1.7345969492999034e-7
15.	1.8928935680107335e-7
20.	2.1694544934834715e-7
30.	2.5538875589185756e-7
40.	2.782549632218582e-7
50.	3.010016460690731e-7
75.	3.485048156696676e-7
100.	3.8522815335171e-7
150.	4.450891615586034e-7
200.	4.503552383590571e-7
300.	4.7320997493222e-7
400.	5.649191634015114e-7
500.	7.51138131269986e-7
600.	1.2615426982350726e-6

==> ana/MuSIC_bound_400fb_az.dat <==
1.	1.1347704013718285e-7
5.	1.1463763226194466e-7
10.	1.2884794839848076e-7
15.	1.4173667975716772e-7
20.	1.6349870076900525e-7
30.	1.82915281492994e-7
40.	2.030935369852504e-7
50.	2.1914366351035404e-7
75.	2.523679423925434e-7
100.	2.8752350451336023e-7
150.	3.649246679908274e-7
200.	3.7592813137786627e-7
300.	3.918996478100604e-7
400.	4.6015987114014205e-7
500.	6.024526662630652e-7
600.	1.004666567795175e-6

==> ana/bounds_MuSIC_LFC_vector.csv <==
masses,MuSIC_lower_g,MuSIC_upper_g
0.223,6.250551925273976e-07,0.0024420530945486497
0.238,6.250551925273976e-07,0.0024420530945486497
0.254,6.250551925273976e-07,0.0016768329368110067
0.272,6.250551925273976e-07,0.0016768329368110067
0.29,6.250551925273976e-07,0.0016768329368110067
0.31,6.250551925273976e-07,0.0016768329368110067
0.331,4.2919342601287785e-07,0.0011513953993264458
0.354,4.2919342601287785e-07,0.0011513953993264458
0.378,4.2919342601287785e-07,0.0011513953993264458
0.404,4.2919342601287785e-07,0.0011513953993264458
0.431,4.2919342601287785e-07,0.0007906043210907685
0.461,4.2919342601287785e-07,0.0007906043210907685
0.492,4.2919342601287785e-07,0.0007906043210907685
0.526,4.2919342601287785e-07,0.0007906043210907685
0.561,4.2919342601287785e-07,0.0007906043210907685
0.6,4.2919342601287785e-07,0.0007906043210907685
0.641,4.2919342601287785e-07,0.0005428675439323859
0.684,4.2919342601287785e-07,0.0005428675439323859
0.731,4.2919342601287785e-07,0.0005428675439323859
0.781,4.2919342601287785e-07,0.0005428675439323859
0.834,2.94705170255181e-07,0.0005428675439323859
0.891,2.94705170255181e-07,0.0003727593720314938
0.951,2.94705170255181e-07,0.0003727593720314938
1.02,2.94705170255181e-07,0.0003727593720314938
1.09,2.94705170255181e-07,0.0003727593720314938
1.16,2.94705170255181e-07,0.0003727593720314938
1.24,2.94705170255181e-07,0.00025595479226995333
1.32,2.94705170255181e-07,0.00025595479226995333
1.41,2.94705170255181e-07,0.00025595479226995333
1.51,2.94705170255181e-07,0.00025595479226995333
1.61,2.94705170255181e-07,0.00025595479226995333
1.72,2.94705170255181e-07,0.00017575106248547893
1.84,2.94705170255181e-07,0.00017575106248547893
1.97,2.94705170255181e-07,0.00017575106248547893
2.1,2.94705170255181e-07,0.00017575106248547893
2.24,2.94705170255181e-07,0.00017575106248547893
2.39,2.94705170255181e-07,0.00012067926406393288
2.56,4.2919342601287785e-07,0.00012067926406393288
2.73,4.2919342601287785e-07,0.00012067926406393288
2.92,4.2919342601287785e-07,0.00012067926406393288
3.12,4.2919342601287785e-07,0.00012067926406393288
3.33,4.2919342601287785e-07,8.286427728546843e-05
3.56,4.2919342601287785e-07,8.286427728546843e-05
3.8,4.2919342601287785e-07,8.286427728546843e-05
4.06,4.2919342601287785e-07,8.286427728546843e-05
4.34,6.250551925273976e-07,8.286427728546843e-05
4.63,6.250551925273976e-07,5.689866029018293e-05
4.95,6.250551925273976e-07,5.689866029018293e-05
5.28,6.250551925273976e-07,5.689866029018293e-05
5.64,6.250551925273976e-07,5.689866029018293e-05
6.03,6.250551925273976e-07,3.906939937054613e-05
6.44,9.102981779915227e-07,3.906939937054613e-05
6.88,9.102981779915227e-07,3.906939937054613e-05
7.35,9.102981779915227e-07,3.906939937054613e-05
7.85,9.102981779915227e-07,2.6826957952797274e-05
8.38,9.102981779915227e-07,2.6826957952797274e-05
8.95,9.102981779915227e-07,2.6826957952797274e-05
9.57,1.325711365590108e-06,2.6826957952797274e-05
10.2,1.325711365590108e-06,2.6826957952797274e-05
10.9,1.325711365590108e-06,1.8420699693267162e-05
11.7,1.325711365590108e-06,1.8420699693267162e-05
12.5,1.325711365590108e-06,1.8420699693267162e-05
13.3,1.9306977288832498e-06,1.2648552168552958e-05
14.2,1.9306977288832498e-06,1.2648552168552958e-05
15.2,1.9306977288832498e-06,1.2648552168552958e-05
16.2,1.9306977288832498e-06,1.2648552168552958e-05
17.3,2.8117686979742253e-06,8.68511373751352e-06
18.5,2.8117686979742253e-06,8.68511373751352e-06
19.8,2.8117686979742253e-06,8.68511373751352e-06
21.1,4.094915062380419e-06,5.963623316594637e-06
22.5,4.094915062380419e-06,4.094915062380419e-06
24.1,,
25.7,,
27.5,,
29.3,,
31.3,,
33.5,,
35.8,,
38.2,,
40.8,,
43.6,,
46.6,,
49.7,,
53.1,,
56.7,,
60.6,,
64.7,,
69.2,,
73.9,,
78.9,,
84.3,,
90.0,,
96.2,,
103.0,,
110.0,,
117.0,,
125.0,,
134.0,,
143.0,,
153.0,,
163.0,,
174.0,,
186.0,,
199.0,,
212.0,,
227.0,,
242.0,,
259.0,,
276.0,,
295.0,,
315.0,,
337.0,,
360.0,,
384.0,,
410.0,,
438.0,,
468.0,,
500.0,,

